Explanations based on the Missing: Towards Contrastive Explanations with Pertinent Negatives

In this paper we propose a novel method that provides contrastive explanations justifying the classification of an input by a black box classifier such as a deep neural network. Given an input we find what should be %necessarily and minimally and sufficiently present (viz. important object pixels in an image) to justify its classification and analogously what should be minimally and necessarily \emph{absent} (viz. certain background pixels). We argue that such explanations are natural for humans and are used commonly in domains such as health care and criminology. What is minimally but critically \emph{absent} is an important part of an explanation, which to the best of our knowledge, has not been explicitly identified by current explanation methods that explain predictions of neural networks. We validate our approach on three real datasets obtained from diverse domains; namely, a handwritten digits dataset MNIST, a large procurement fraud dataset and a brain activity strength dataset. In all three cases, we witness the power of our approach in generating precise explanations that are also easy for human experts to understand and evaluate.

==> Postacceptanceletter.txt <==
Based on the constructive comments of the AC and reviewers we have made the following updates to the paper:

1) We have discussed related work Samek et. al. 2017 and Ormas et. al. 2017 as indicated by one of the reviewers and which was contrasted with in our rebuttal.

2) We have added section 4.4 which provides a quantitative evaluation of our approach.

3) We have added a discussion contrasting negatively relevant features from pertinent negatives in the introduction.

4) We have added a discussion of the quality of results as outputted by LIME and LRP on MNIST.

5) We have added more examples for MNIST in the supplement.

6) We have added more details about the various parameters.

